Search for WH production with a light Higgs boson decaying to prompt electron-jets in proton-proton collisions at sqrt(s)=7 TeV with the ATLAS detector

A search is performed for WH production with a light Higgs boson decaying to hidden-sector particles resulting in clusters of collimated electrons, known as electron-jets. The search is performed with 2.04 fb-1 of data collected in 2011 with the ATLAS detector at the LHC in proton-proton collisions at sqrt(s)=7 TeV. One event satisfying the signal selection criteria is observed, which is consistent with the expected background rate. Limits on the product of the WH production cross section and the branching ratio of a Higgs boson decaying to prompt electron-jets are calculated as a function of a Higgs boson mass in the range from 100 GeV to 140 GeV.

==> Metadata.txt <==
Title: Search for WH production with a light Higgs boson decaying to prompt electron-jets 
  in proton-proton collisions at sqrt(s)=7 TeV with the ATLAS detector
Comments: 19 pages plus author list (41 pages total), 3 figures, 6 tables, submitted to New Journal of Physics, 
  All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/EXOT-2011-01/
Report-no: CERN-PH-EP-2012-365


A search is performed for WH production with a light Higgs boson decaying to hidden-sector particles resulting in clusters of collimated electrons, known as electron-jets. The search is performed with 2.04 fb-1 of data collected in 2011 with the ATLAS detector at the LHC in proton-proton collisions at sqrt(s)=7 TeV. One event satisfying the signal selection criteria is observed, which is consistent with the expected background rate. Limits on the product of the  WH production cross section and the branching ratio of a Higgs boson decaying to prompt electron-jets are calculated as a function of a Higgs boson mass in  the range from 100 GeV to 140 GeV.

